A stabilized scheme satisfying the discrete maximum principle for a time fractional convection-diffusion-reaction equation

We study a time fractional convection-diffusion-reaction equation in a bounded domain $\Omega\subset\mathbb{R}^2$. A stabilized numerical scheme satisfying a discrete maximum principle is constructed by combining the conforming linear finite element method with the algebraic flux correction method. The resulting semi-discrete scheme is nonlinear, and its well-posedness is established. Assuming nonsmooth initial data, we derive error estimates for the semi-discrete scheme using energy arguments. For the temporal discretization, we employ the L1 method, obtaining a fully discrete scheme for which we prove well-posedness and the discrete maximum principle. We also present numerical experiments that validate the order of convergence as well as we test our schemes to solutions that possess layers.

==> data_circular_layer_a2.dat <==
    h0       L2_mu1e3       H1_mu1e3    L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01    6.4483e-02   7.5964e-02  1.2237e-01   1.2829e-01    1.4706e-01   1.4891e-01
5.0000e-02    1.9285e-02   2.7242e-02  6.8438e-02   7.4712e-02    9.7784e-02   1.0033e-01
2.5000e-02    2.8865e-03   9.3295e-03  2.8711e-02   3.3517e-02    6.0678e-02   6.3743e-02
1.2500e-02    4.1792e-04   3.9275e-03  6.2363e-03   1.0109e-02    3.1438e-02   3.4586e-02
6.2500e-03    6.3176e-05   1.6809e-03  8.4495e-04   4.1494e-03    1.0948e-02   1.3125e-02
3.1250e-03    1.0082e-05   7.8206e-04  1.5870e-04   1.9045e-03    1.8065e-03   4.1298e-03
1.5625e-03    1.0082e-05   7.8206e-04  2.7672e-05   8.0006e-04    2.4578e-04   1.7899e-03


==> data_circular_layer_a5.dat <==
    h0         L2_mu1e3     H1_mu1e3    L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01    6.3848e-02   7.5301e-02   1.2202e-01   1.2793e-01   1.4679e-01   1.4864e-01
5.0000e-02    1.9102e-02   2.6980e-02   6.8220e-02   7.4497e-02   9.7633e-02   1.0019e-01
2.5000e-02    2.8348e-03   8.7772e-03   2.8648e-02   3.3456e-02   6.0605e-02   6.3671e-02
1.2500e-02    4.2958e-04   3.8772e-03   6.1357e-03   9.8161e-03   3.1414e-02   3.4563e-02
6.2500e-03    8.6533e-05   1.6675e-03   8.3801e-04   4.1630e-03   1.0942e-02   1.3120e-02
3.1250e-03    2.4400e-05   7.7980e-04   1.5380e-04   1.9064e-03   1.8187e-03   4.1119e-03
1.5625e-03    2.4400e-05   7.7980e-04   2.9564e-05   8.0333e-04   2.4610e-04   1.7655e-03


==> data_hump_a2.dat <==
   h0         L2_mu1e3     H1_mu1e3    L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01   9.8931e-02   1.1030e-01   1.3663e-01   1.4072e-01   1.5697e-01   1.5814e-01
5.0000e-02   3.8412e-02   4.9474e-02   7.8082e-02   8.3462e-02   1.0290e-01   1.0471e-01
2.5000e-02   7.4750e-03   1.8187e-02   3.8325e-02   4.4413e-02   6.5053e-02   6.7565e-02
1.2500e-02   9.2428e-04   7.8546e-03   1.3958e-02   1.9410e-02   3.8224e-02   4.1287e-02
6.2500e-03   1.8365e-04   3.5365e-03   1.6640e-03   7.3714e-03   1.9079e-02   2.2169e-02
3.1250e-03   3.2552e-05   1.6654e-03   2.4331e-04   3.3292e-03   5.6885e-03   8.2965e-03
1.5625e-03   3.2552e-05   1.6654e-03   4.8850e-05   1.4630e-03   4.7978e-04   3.3561e-03










==> data_hump_a5.dat <==
   h0         L2_mu1e3     H1_mu1e3     L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01    1.0031e-01   1.1168e-01   1.3514e-01   1.3926e-01   1.5543e-01   1.5661e-01  
5.0000e-02    3.9082e-02   5.0086e-02   7.7130e-02   8.2551e-02   1.0214e-01   1.0397e-01  
2.5000e-02    7.6113e-03   1.8273e-02   3.8022e-02   4.4131e-02   6.4461e-02   6.6990e-02  
1.2500e-02    9.2967e-04   7.9060e-03   1.3816e-02   1.9281e-02   3.7928e-02   4.1009e-02  
6.2500e-03    1.7846e-04   3.5301e-03   1.6127e-03   7.0655e-03   1.8927e-02   2.2030e-02  
3.1250e-03    3.3514e-05   1.6708e-03   2.4024e-04   3.3812e-03   5.6257e-03   8.2473e-03  
1.5625e-03    3.3514e-05   1.6708e-03   4.9740e-05   1.5510e-03   4.5906e-04   3.3495e-03


==> data_interior_layer_a2.dat <==
    h0        L2_mu1e3     H1_mu1e3    L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01   1.8830e-01   2.2285e-01   2.8423e-01    2.9620e-01   3.4717e-01   3.5150e-01
5.0000e-02   9.5938e-02   1.3189e-01   1.9292e-01    2.0755e-01   2.4850e-01   2.5353e-01
2.5000e-02   2.2813e-02   5.4216e-02   1.0596e-01    1.2414e-01   1.6438e-01   1.7077e-01
1.2500e-02   1.5028e-03   2.2352e-02   4.0957e-02    5.9652e-02   9.6779e-02   1.0540e-01
6.2500e-03   3.4396e-04   1.0535e-02   4.4038e-03    2.1888e-02   4.6670e-02   5.7173e-02
3.1250e-03   8.5485e-05   5.2230e-03   4.7973e-04    9.6039e-03   1.4208e-02   2.4171e-02
1.5625e-03   8.5485e-05   5.2230e-03   1.1701e-04    4.6632e-03   6.8964e-04   9.0562e-03













==> data_interior_layer_a5.dat <==
   h0         L2_mu1e3     H1_mu1e3      L2_mu1e4      H1_mu1e4     L2_mu1e5     H1_mu1e5
1.0000e-01    1.8462e-01   2.1925e-01   2.8086e-01    2.9290e-01   3.4353e-01   3.4790e-01
5.0000e-02    9.4254e-02   1.3027e-01   1.9129e-01    2.0598e-01   2.4689e-01   2.5195e-01
2.5000e-02    2.2496e-02   5.3980e-02   1.0513e-01    1.2337e-01   1.6352e-01   1.6994e-01
1.2500e-02    1.4919e-03   2.2345e-02   4.0696e-02    5.9440e-02   9.6427e-02   1.0507e-01
6.2500e-03    3.4090e-04   1.0534e-02   4.3771e-03    2.1878e-02   4.6518e-02   5.7042e-02
3.1250e-03    8.5039e-05   5.2230e-03   4.7697e-04    9.6031e-03   1.4159e-02   2.4139e-02
1.5625e-03    8.5039e-05   5.2230e-03   1.1608e-04    4.6631e-03   6.8904e-04   9.0560e-03

